Bundling and Price-Matching in Competitive Complementary Goods Markets

We study mixed bundling and competitive price-matching guarantees (PMGs) in a duopoly selling complementary products to heterogeneous customers. One retailer offers mixed bundling while the rival sells only a bundle. We characterize unique pure-strategy Nash equilibria across subgames and compare them to a no-bundling benchmark. Mixed bundling strictly dominates whenever an equilibrium exists. Conditional on bundling, PMG adoption trades off strategic demand capture against margin losses on loyal customers and varies systematically with relative demand responsiveness to prices and complementarities.

==> Matlab_files/pi_r1_flat.csv <==
22076.9919354839,22239.5864294436,22410.4045654118,22589.3920194944,22776.5074292875,22971.7187457765,23175.0007517113,23386.3333333333,21875.9862012987,22034.1394148021,22200.3646669342,22374.6240601504,22556.8887022631,22747.1361815754,22945.348846397,23151.512605042,21680.4040679052,21834.0817054527,21995.6981023691,22165.2283932284,22342.6535976249,22527.9589763883,22721.1329096133,22922.1661129568,21490.029551201,21639.2045606975,21796.2018267877,21961.0064535054,22133.6070565908,22313.9947862357,22502.1626589702,22698.105090312,21304.6579850281,21449.3098824698,21601.6828980916,21761.7693422196,21929.5633310603,22105.0602859719,22288.2565905901,22479.1493506493,21124.0952894089,21264.2095456031,21411.9578563797,21567.3372459204,21730.3454346361,21900.9806468042,22079.2414786438,22265.1268057785,20948.1572948328,21083.7247780468,21226.8521485111,21377.5388967468,21535.7846320346,21701.5890497168,21874.9519087384,22055.873015873,20776.6691176471,20907.6855867347,21046.1995940712,21192.2110707297,21345.719963792,21506.7262319562,21675.229842515,21851.2307692308
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22076.9919354839,22239.5864294436,22410.4045654118,22589.3920194944,22776.5074292875,22971.7187457765,23175.0007517113,23386.3333333333,21875.9862012987,22034.1394148021,22200.3646669342,22374.6240601504,22556.8887022631,22747.1361815754,22945.348846397,23151.512605042,21680.4040679052,21834.0817054527,21995.6981023691,22165.2283932284,22342.6535976249,22527.9589763883,22721.1329096133,22922.1661129568,21490.029551201,21639.2045606975,21796.2018267877,21961.0064535054,22133.6070565908,22313.9947862357,22502.1626589702,22698.105090312,21304.6579850281,21449.3098824698,21601.6828980916,21761.7693422196,21929.5633310603,22105.0602859719,22288.2565905901,22479.1493506493,21124.0952894089,21264.2095456031,21411.9578563797,21567.3372459204,21730.3454346361,21900.9806468042,22079.2414786438,22265.1268057785,20948.1572948328,21083.7247780468,21226.8521485111,21377.5388967468,21535.7846320346,21701.5890497168,21874.9519087384,22055.873015873,20776.6691176471,20907.6855867347,21046.1995940712,21192.2110707297,21345.719963792,21506.7262319562,21675.229842515,21851.2307692308
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19221.3333333333,19323.4693366708,19426.7121822577,19531.0769230769,19636.5796157603,19743.2371541502,19851.0671602327,19960.0879120879,19032.5134575569,19132.8571428571,19234.2650627291,19336.7541302235,19440.3416448547,19545.0452961672,19650.8831696299,19757.8737541528,18848.8912848158,18947.3680180964,19046.8846972986,19147.4568128621,19249.1004216349,19351.8320946876,19455.6688851232,19560.628308904,18670.255740875,18766.7987637363,18864.3741664236,18962.993067394,19062.6680395756,19163.4128041321,19265.2420250831,19368.1711692241,18496.4070275857,18590.9567869853,18686.5466244328,18783.1806381626,18880.8658973339,18979.611707841,19079.429114642,19180.330557335,18327.1558798149,18419.6594178655,18513.2246634705,18607.8463186671,18703.5241297987,18800.2615731529,18898.0649601793,18996.9428149399,18162.3228803717,18252.7332782824,18344.2397250327,18436.8253968254,18530.4810803814,18625.2031454784,18720.9921609922,18817.8519290928,18001.7378277154,18090.0136986301,18179.4315549903,18269.9611405501,18361.5828111012,18454.2846781505,18548.0606551185,18642.9090909091
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19221.3333333333,19323.4693366708,19426.7121822577,19531.0769230769,19636.5796157603,19743.2371541502,19851.0671602327,19960.0879120879,19032.5134575569,19132.8571428571,19234.2650627291,19336.7541302235,19440.3416448547,19545.0452961672,19650.8831696299,19757.8737541528,18848.8912848158,18947.3680180964,19046.8846972986,19147.4568128621,19249.1004216349,19351.8320946876,19455.6688851232,19560.628308904,18670.255740875,18766.7987637363,18864.3741664236,18962.993067394,19062.6680395756,19163.4128041321,19265.2420250831,19368.1711692241,18496.4070275857,18590.9567869853,18686.5466244328,18783.1806381626,18880.8658973339,18979.611707841,19079.429114642,19180.330557335,18327.1558798149,18419.6594178655,18513.2246634705,18607.8463186671,18703.5241297987,18800.2615731529,18898.0649601793,18996.9428149399,18162.3228803717,18252.7332782824,18344.2397250327,18436.8253968254,18530.4810803814,18625.2031454784,18720.9921609922,18817.8519290928,18001.7378277154,18090.0136986301,18179.4315549903,18269.9611405501,18361.5828111012,18454.2846781505,18548.0606551185,18642.9090909091
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Matlab_files/pi_r1_nonzero.csv <==
22076.9919354839,22239.5864294436,22410.4045654118,22589.3920194944,22776.5074292875,22971.7187457765,23175.0007517113,23386.3333333333,21875.9862012987,22034.1394148021,22200.3646669342,22374.6240601504,22556.8887022631,22747.1361815754,22945.348846397,23151.512605042,21680.4040679052,21834.0817054527,21995.6981023691,22165.2283932284,22342.6535976249,22527.9589763883,22721.1329096133,22922.1661129568,21490.029551201,21639.2045606975,21796.2018267877,21961.0064535054,22133.6070565908,22313.9947862357,22502.1626589702,22698.105090312,21304.6579850281,21449.3098824698,21601.6828980916,21761.7693422196,21929.5633310603,22105.0602859719,22288.2565905901,22479.1493506493,21124.0952894089,21264.2095456031,21411.9578563797,21567.3372459204,21730.3454346361,21900.9806468042,22079.2414786438,22265.1268057785,20948.1572948328,21083.7247780468,21226.8521485111,21377.5388967468,21535.7846320346,21701.5890497168,21874.9519087384,22055.873015873,20776.6691176471,20907.6855867347,21046.1995940712,21192.2110707297,21345.719963792,21506.7262319562,21675.229842515,21851.2307692308
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
22076.9919354839,22239.5864294436,22410.4045654118,22589.3920194944,22776.5074292875,22971.7187457765,23175.0007517113,23386.3333333333,21875.9862012987,22034.1394148021,22200.3646669342,22374.6240601504,22556.8887022631,22747.1361815754,22945.348846397,23151.512605042,21680.4040679052,21834.0817054527,21995.6981023691,22165.2283932284,22342.6535976249,22527.9589763883,22721.1329096133,22922.1661129568,21490.029551201,21639.2045606975,21796.2018267877,21961.0064535054,22133.6070565908,22313.9947862357,22502.1626589702,22698.105090312,21304.6579850281,21449.3098824698,21601.6828980916,21761.7693422196,21929.5633310603,22105.0602859719,22288.2565905901,22479.1493506493,21124.0952894089,21264.2095456031,21411.9578563797,21567.3372459204,21730.3454346361,21900.9806468042,22079.2414786438,22265.1268057785,20948.1572948328,21083.7247780468,21226.8521485111,21377.5388967468,21535.7846320346,21701.5890497168,21874.9519087384,22055.873015873,20776.6691176471,20907.6855867347,21046.1995940712,21192.2110707297,21345.719963792,21506.7262319562,21675.229842515,21851.2307692308
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
19221.3333333333,19323.4693366708,19426.7121822577,19531.0769230769,19636.5796157603,19743.2371541502,19851.0671602327,19960.0879120879,19032.5134575569,19132.8571428571,19234.2650627291,19336.7541302235,19440.3416448547,19545.0452961672,19650.8831696299,19757.8737541528,18848.8912848158,18947.3680180964,19046.8846972986,19147.4568128621,19249.1004216349,19351.8320946876,19455.6688851232,19560.628308904,18670.255740875,18766.7987637363,18864.3741664236,18962.993067394,19062.6680395756,19163.4128041321,19265.2420250831,19368.1711692241,18496.4070275857,18590.9567869853,18686.5466244328,18783.1806381626,18880.8658973339,18979.611707841,19079.429114642,19180.330557335,18327.1558798149,18419.6594178655,18513.2246634705,18607.8463186671,18703.5241297987,18800.2615731529,18898.0649601793,18996.9428149399,18162.3228803717,18252.7332782824,18344.2397250327,18436.8253968254,18530.4810803814,18625.2031454784,18720.9921609922,18817.8519290928,18001.7378277154,18090.0136986301,18179.4315549903,18269.9611405501,18361.5828111012,18454.2846781505,18548.0606551185,18642.9090909091
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
19221.3333333333,19323.4693366708,19426.7121822577,19531.0769230769,19636.5796157603,19743.2371541502,19851.0671602327,19960.0879120879,19032.5134575569,19132.8571428571,19234.2650627291,19336.7541302235,19440.3416448547,19545.0452961672,19650.8831696299,19757.8737541528,18848.8912848158,18947.3680180964,19046.8846972986,19147.4568128621,19249.1004216349,19351.8320946876,19455.6688851232,19560.628308904,18670.255740875,18766.7987637363,18864.3741664236,18962.993067394,19062.6680395756,19163.4128041321,19265.2420250831,19368.1711692241,18496.4070275857,18590.9567869853,18686.5466244328,18783.1806381626,18880.8658973339,18979.611707841,19079.429114642,19180.330557335,18327.1558798149,18419.6594178655,18513.2246634705,18607.8463186671,18703.5241297987,18800.2615731529,18898.0649601793,18996.9428149399,18162.3228803717,18252.7332782824,18344.2397250327,18436.8253968254,18530.4810803814,18625.2031454784,18720.9921609922,18817.8519290928,18001.7378277154,18090.0136986301,18179.4315549903,18269.9611405501,18361.5828111012,18454.2846781505,18548.0606551185,18642.9090909091
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17941.3333333333,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17832.2556390977,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17724.3261032162,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17617.5267857143,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17511.8401184308,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17407.2488954345,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17303.7362637363,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857,17201.2857142857
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN


==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



